HeLayers: A Tile Tensors Framework for Large Neural Networks on Encrypted Data

Privacy-preserving solutions enable companies to offload confidential data to third-party services while fulfilling their government regulations. To accomplish this, they leverage various cryptographic techniques such as Homomorphic Encryption (HE), which allows performing computation on encrypted data. Most HE schemes work in a SIMD fashion, and the data packing method can dramatically affect the running time and memory costs. Finding a packing method that leads to an optimal performant implementation is a hard task. We present a simple and intuitive framework that abstracts the packing decision for the user. We explain its underlying data structures and optimizer, and propose a novel algorithm for performing 2D convolution operations. We used this framework to implement an HE-friendly version of AlexNet, which runs in three minutes, several orders of magnitude faster than other state-of-the-art solutions that only use HE.

==> metadata.json <==
{
	"title": "HeLayers: A Tile Tensors Framework for Large Neural Networks on Encrypted Data",
	"keywords": ["homomorphic encryption", "packing optimization", "privacy preserving machine learning", "neural networks", "non-interactive homomorphic encryption", "convolutional layers"],
	"abstract": "Privacy-preserving solutions enable companies to offload confidential data to third-party services while fulfilling their government regulations. To accomplish this, they leverage various cryptographic techniques such as Homomorphic Encryption (HE), which allows performing computation on encrypted data. Most HE schemes work in a SIMD fashion, and the data packing method can dramatically affect the running time and memory costs. Finding a packing method that leads to an optimal performant implementation is a hard task. We present a simple and intuitive framework that abstracts the packing decision for the user. We explain its underlying data structures and optimizer, and propose a novel algorithm for performing 2D convolution operations. We used this framework to implement an inference operation over an encrypted HE-friendly AlexNet neural network with large inputs, which runs in around five minutes, several orders of magnitude faster than other state-of-the-art non-interactive HE solutions. ",
	"authors": [
		{
			"first_name": "Ehud",
			"last_name": "Aharoni",
			"institution": "IBM Research - Israel"
		},
		{
			"first_name": "Allon",
			"last_name": "Adir",
			"institution": "IBM Research - Israel"
		},
		{
			"first_name": "Moran",
			"last_name": "Baruch",
			"institution": "IBM Research - Israel and Bar Ilan University"
		},
		{
			"first_name": "Nir",
			"last_name": "Drucker",
			"institution": "IBM Research - Israel"
		},
		{
			"first_name": "Gilad",
			"last_name": "Ezov",
			"institution": "IBM Research - Israel"
		},
		{
			"first_name": "Ariel",
			"last_name": "Farkash",
			"institution": "IBM Research - Israel"
		},
		{
			"first_name": "Lev",
			"last_name": "Greenberg",
			"institution": "IBM Research - Israel"
		},
		{
			"first_name": "Ramy",
			"last_name": "Masalha",
			"institution": "IBM Research - Israel"
		},
		{
			"first_name": "Guy",
			"last_name": "Moshkowich",
			"institution": "IBM Research - Israel"
		},
		{
			"first_name": "Dov",
			"last_name": "Murik",
			"institution": "IBM Research - Israel"
		},
		{
			"first_name": "Hayim",
			"last_name": "Shaul",
			"institution": "IBM Research - Israel"
		},
		{
			"first_name": "Omri",
			"last_name": "Soceanu",
			"institution": "IBM Research - Israel"
		}
	],
	"attestation": "[I attest that the values in this file are correct and exactly match those in the accompanying pdf file]"
}
